Walking in Narrow Spaces: Safety-critical Locomotion Control for Quadrupedal Robots with Duality-based Optimization

This paper presents a safety-critical locomotion control framework for quadrupedal robots. Our goal is to enable quadrupedal robots to safely navigate in cluttered environments. To tackle this, we introduce exponential Discrete Control Barrier Functions (exponential DCBFs) with duality-based obstacle avoidance constraints into a Nonlinear Model Predictive Control (NMPC) with Whole-Body Control (WBC) framework for quadrupedal locomotion control. This enables us to use polytopes to describe the shapes of the robot and obstacles for collision avoidance while doing locomotion control of quadrupedal robots. Compared to most prior work, especially using CBFs, that utilize spherical and conservative approximation for obstacle avoidance, this work demonstrates a quadrupedal robot autonomously and safely navigating through very tight spaces in the real world. (Our open-source code is available at github.com/HybridRobotics/quadruped_nmpc_dcbf_duality, and the video is available at youtu.be/p1gSQjwXm1Q.)

==> data/computation_time.csv <==
num_obstalce,duality/average,duality_cbf/average
1,5.02105,5.39188
2,10.3954,9.46231
3,15.167,15.4017
4,22.9773,23.2637
5,31.6523,33.0623
6,46.4604,46.0272


==> data/dis_curve.csv <==
time,/distances/data.0,/distances/data.1,/distances/data.2,/distances/data.3,/distances/header/seq,/distances/header/stamp
0,0.24081,0.079799,,,5171,0
0.030639887,0.241246,0.079242,,,5172,0
0.063279867,0.244007,0.076396,,,5173,0
0.09608984,0.241231,0.078349,,,5174,0
0.129129887,0.235923,0.082511,,,5175,0
0.165639877,0.231616,0.084025,,,5176,0
0.19836998,0.232317,0.08231,,,5177,0
0.23142004,0.221179,0.090342,,,5178,0
0.262490034,0.216487,0.09401,,,5179,0
0.294729948,0.208537,0.099285,,,5180,0
0.326819897,0.208256,0.099503,,,5181,0
0.356950045,0.205115,0.101026,,,5182,0
0.395639896,0.195455,0.107839,,,5183,0
0.426609993,0.194532,0.107407,,,5184,0
0.456650019,0.194988,0.106297,,,5185,0
0.487299919,0.196101,0.10415,,,5186,0
0.55325985,0.197103,0.096743,,,5187,0
0.582269907,0.194908,0.094951,,,5188,0
0.630369902,0.19737,0.08993,,,5189,0
0.641499996,0.193023,0.092498,,,5190,0
0.671219826,0.194096,0.090947,,,5191,0
0.702090025,0.188241,0.096719,,,5192,0
0.730679989,0.183823,0.101857,,,5193,0
0.760519981,0.183296,0.102979,,,5194,0
0.79102993,0.179753,0.105693,,,5195,0
0.82205987,0.182083,0.103323,,,5196,0
0.855839968,0.394412,0.101509,,,5197,0
0.903369904,0.377142,0.101703,0.183996,,5198,0
0.935679913,0.36348,0.102889,0.182039,,5199,0
0.965339899,0.35219,0.103094,0.180768,,5200,0
1,0.340864,0.102268,0.180083,,5201,0
1.032539845,0.328427,0.099194,0.181536,,5202,0
1.062969923,0.31839,0.099009,0.179233,,5203,0
1.094280005,0.307203,0.094533,0.180778,,5204,0
1.125229836,0.297681,0.095905,0.178402,,5205,0
1.155769825,0.290122,0.094502,0.180626,,5206,0
1.18893981,0.279429,0.099021,0.178637,,5207,0
1.223629951,0.269161,0.102697,0.177999,,5208,0
1.26038003,0.260112,0.103345,0.179173,,5209,0
1.295469999,0.254077,0.103707,0.18099,,5210,0
1.330349922,0.245392,0.104689,0.181932,,5211,0
1.366539955,0.102712,0.243059,0.184968,,5212,0
1.417989969,0.10161,0.23337,0.185972,0.572944,5213,0
1.452569962,0.098903,0.222756,0.188085,0.55929,5214,0
1.487540007,0.097552,0.216981,0.187892,0.553206,5215,0
1.554049969,0.088223,0.205244,0.192726,0.535154,5216,0
1.586390018,0.084463,0.197789,0.194187,0.525809,5217,0
1.618789911,0.082608,0.192282,0.194819,0.519504,5218,0
1.651479959,0.082671,0.181182,0.195203,0.508101,5219,0
1.681919813,0.081437,0.176912,0.197635,0.501225,5220,0
1.712800026,0.08326,0.169351,0.197248,0.494076,5221,0
1.744599819,0.085156,0.166407,0.196686,0.49157,5222,0
1.773119926,0.08545,0.16179,0.197733,0.485492,5223,0
1.802639961,0.088589,0.158092,0.196573,0.482585,5224,0
1.834769964,0.089017,0.153958,0.19839,0.47563,5225,0
1.86571002,0.088776,0.152747,0.200312,0.470155,5226,0
1.923409939,0.087659,0.147673,0.203805,0.459556,5227,0
1.953039885,0.085203,0.143518,0.207348,0.450405,5228,0
1.983279943,0.084722,0.141438,0.208071,0.447301,5229,0
2.013759851,0.079971,0.140217,0.211621,0.442769,5230,0
2.044440031,0.071984,0.132063,0.217157,0.430386,5231,0
2.073139906,0.06374,0.124146,0.222644,0.418972,5232,0
2.10785985,0.057965,0.119174,0.226159,0.41235,5233,0
2.145190001,0.052783,0.114902,0.230367,0.404463,5234,0
2.18166995,0.052873,0.109287,0.230699,0.398781,5235,0
2.218240023,0.057268,0.103411,0.22805,0.394926,5236,0
2.25503993,0.060137,0.100842,0.227307,0.390786,5237,0
2.29053998,0.062812,0.100149,0.227495,0.385295,5238,0
2.32269001,0.063909,0.100231,0.228873,0.378715,5239,0
2.355829954,0.063218,0.102027,0.371872,0.231764,5240,0
2.415609837,0.063386,0.100586,0.360134,0.234549,5241,0
2.448299885,0.060874,0.098815,0.34966,0.238693,5242,0
2.481549978,0.061872,0.093389,0.344401,0.23829,5243,0
2.552599907,0.041649,0.084053,0.317563,0.258008,5244,0
2.587139845,0.032915,0.080549,0.30992,0.265973,5245,0
2.619519949,0.027089,0.077304,0.302476,0.271912,5246,0
2.650579929,0.024057,0.077098,0.29837,0.275241,5247,0
2.681550026,0.024435,0.077721,0.292257,0.276456,5248,0
2.712229967,0.032114,0.077469,0.289141,0.270956,5249,0
2.74454999,0.042547,0.07764,0.28569,0.262952,5250,0
2.775259972,0.05652,0.07567,0.285637,0.250902,5251,0
2.807739973,0.06225,0.082295,0.278235,0.24654,5252,0
2.838879824,0.266342,0.070075,0.083402,0.238776,5253,0
2.892539978,0.264859,0.074961,0.081375,0.234177,5254,0
2.925519943,0.242003,0.062142,0.090854,0.248795,5255,0
2.956969976,0.237905,0.059611,0.087636,0.25191,5256,0
2.98574996,0.224556,0.057265,0.087689,0.255934,5257,0
3.015889883,0.218119,0.057374,0.087528,0.257867,5258,0
3.044019938,0.205812,0.055319,0.091436,0.264205,5259,0
3.07249999,0.199944,0.05721,0.090317,0.264965,5260,0
3.100649834,0.192518,0.05818,0.091436,0.266973,5261,0
3.130219936,0.186494,0.06245,0.090372,0.265632,5262,0
3.159829855,0.183893,0.067319,0.08816,0.262455,5263,0
3.190510035,0.181488,0.07182,0.086064,0.259628,5264,0
3.221629858,0.179535,0.077373,0.082061,0.256024,5265,0
3.253299952,0.176836,0.079761,0.080403,0.255444,5266,0
3.285629988,0.173441,0.084527,0.077142,0.253217,5267,0
3.315789938,0.167446,0.085823,0.077315,0.255012,5268,0
3.346390009,0.151172,0.076672,0.08697,0.257165,5269,0
3.394680023,0.146792,0.074451,0.085975,0.261656,5270,0
3.428169966,0.138348,0.071896,0.087605,0.266301,5271,0
3.46179986,0.135103,0.070359,0.083774,0.273405,5272,0
3.497939825,0.126683,0.069533,0.081819,0.282082,5273,0
3.558409929,0.114815,0.070224,0.078733,0.294609,5274,0
3.592109919,0.107205,0.071979,0.078657,0.300008,5275,0
3.623369932,0.103455,0.073075,0.079196,0.301904,5276,0
3.651619911,0.100639,0.0716,0.082965,0.300939,5277,0
3.679960012,0.096916,0.071496,0.084861,0.302161,5278,0
3.70991993,0.092776,0.069263,0.088272,0.303547,5279,0
3.739769936,0.092055,0.065524,0.090322,0.304507,5280,0
3.769160032,0.090651,0.063626,0.08987,0.307867,5281,0
3.799399853,0.088003,0.061144,0.090205,0.312212,5282,0
3.830099821,0.082104,0.059545,0.09022,0.320131,5283,0
3.86116004,0.072398,0.057191,0.089006,0.329116,5284,0
3.907860041,0.065349,0.056715,0.084027,0.34739,5285,0
3.93682003,0.063017,0.055798,0.080516,0.358875,5286,0
3.966279984,0.057484,0.054653,0.081537,0.370231,5287,0
3.996999979,0.054504,0.056198,0.078272,0.38006,5288,0
4.027819872,0.047633,0.059291,0.076618,0.392848,5289,0
4.058409929,0.042139,0.061225,0.075852,0.405759,5290,0
4.088779926,0.039845,0.060288,0.077313,0.416349,5291,0
4.118010044,0.036847,0.058345,0.083364,0.425176,5292,0
4.147859812,0.038043,0.05466,0.088583,0.430297,5293,0
4.178809881,0.03639,0.053859,0.093429,0.439694,5294,0
4.210489988,0.037776,0.049303,0.103046,0.445555,5295,0
4.241070032,0.04093,0.046066,0.108582,0.453401,5296,0
4.270390034,0.041611,0.041827,0.122594,0.458299,5297,0
4.300469875,0.041361,0.042202,0.129258,0.468009,5298,0
4.330899954,0.046229,0.037962,0.139365,0.473312,5299,0
4.36184001,0.083135,0.038234,0.148874,0.482031,5300,0
4.416729927,0.08689,0.045464,0.159385,0.503536,5301,0
4.446439981,0.090623,0.046413,0.170421,0.510245,5302,0
4.477299929,0.087947,0.052,0.178481,0.51943,5303,0
4.510540009,0.092247,0.048581,0.193942,0.517106,5304,0
4.558619976,0.085616,0.055788,0.205601,0.525041,5305,0
4.588209867,0.085226,0.056924,0.215094,0.52721,5306,0
4.616619825,0.084024,0.058942,0.22513,0.530469,5307,0
4.647379875,0.089555,0.054129,0.236119,0.526888,5308,0
4.678380013,0.094755,0.049564,0.251705,0.523923,5309,0
4.712039948,0.094903,0.050087,0.260662,0.525839,5310,0
4.744769812,0.099813,0.046077,0.276559,0.524182,5311,0


==> data/dis_l.csv <==
time,/distances/data.0,/distances/data.1,/distances/data.2,/distances/header/seq,/distances/header/stamp
0,0.270433,0.362211,,11011,0
0.028840065,0.271286,0.361016,,11012,0
0.057909966,0.270724,0.360241,,11013,0
0.087319851,0.268733,0.358412,,11014,0
0.117539883,0.268074,0.357943,,11015,0
0.14902997,0.266417,0.357617,,11016,0
0.180160046,0.265165,0.357446,,11017,0
0.229300022,0.262209,0.359723,,11018,0
0.259490013,0.261849,0.358661,,11019,0
0.301419973,0.260809,0.355132,,11020,0
0.333039999,0.262361,0.350898,,11021,0
0.364470005,0.259871,0.344596,,11022,0
0.394419909,0.25874,0.337783,,11023,0
0.424710035,0.254438,0.329636,,11024,0
0.454079866,0.254597,0.323792,,11025,0
0.483809948,0.255228,0.318663,,11026,0
0.515290022,0.254791,0.307027,,11027,0
0.545109987,0.25407,0.30042,,11028,0
0.574679852,0.252592,0.292145,,11029,0
0.605999947,0.25066,0.285016,,11030,0
0.636980057,0.247968,0.276895,,11031,0
0.668109894,0.243601,0.268476,,11032,0
0.722579956,0.238176,0.264671,,11033,0
0.730390072,0.23728,0.259302,,11034,0
0.759850025,0.22937,0.247911,,11035,0
0.80182004,0.224889,0.242543,,11036,0
0.833570004,0.223203,0.237287,,11037,0
0.865149975,0.218631,0.231894,,11038,0
0.895879984,0.21517,0.22226,,11039,0
0.927489996,0.216523,0.214955,,11040,0
0.960959911,0.215598,0.209684,,11041,0
0.991509914,0.213229,0.201749,,11042,0
1.023750067,0.212636,0.194233,,11043,0
1.056360006,0.213772,0.190012,,11044,0
1.08679986,0.212317,0.184525,,11045,0
1.119159937,0.209505,0.179352,,11046,0
1.151720047,0.208525,0.173801,,11047,0
1.222199917,0.206577,0.16501,,11048,0
1.287930012,0.204582,0.161657,,11049,0
1.298719883,0.203689,0.155075,,11050,0
1.328589916,0.203994,0.150861,,11051,0
1.359859943,0.204876,0.14425,,11052,0
1.390500069,0.200416,0.141168,,11053,0
1.421489954,0.197665,0.132889,,11054,0
1.452029943,0.197639,0.125499,,11055,0
1.483299971,0.195424,0.113993,,11056,0
1.514760017,0.194829,0.098581,,11057,0
1.545799971,0.194559,0.087587,,11058,0
1.575899839,0.190281,0.076961,,11059,0
1.606339931,0.186699,0.070363,,11060,0
1.636440039,0.182732,0.063383,,11061,0
1.666539907,0.179594,0.059466,,11062,0
1.6947999,0.176505,0.058223,,11063,0
1.72329998,0.175382,0.056602,,11064,0
1.753579855,0.173495,0.057076,,11065,0
1.793580055,0.166952,0.060371,,11066,0
1.823210001,0.164897,0.060445,,11067,0
1.852730036,0.163371,0.06006,,11068,0
1.884949923,0.161889,0.058963,,11069,0
1.940199852,0.160077,0.058533,,11070,0
1.949810028,0.163229,0.052513,,11071,0
1.982450008,0.162109,0.051949,,11072,0
2.014149904,0.161192,0.048785,,11073,0
2.045269966,0.159941,0.047569,,11074,0
2.076210022,0.157621,0.04634,,11075,0
2.105859995,0.156739,0.044536,,11076,0
2.136019945,0.154347,0.04435,,11077,0
2.166599989,0.152409,0.043171,,11078,0
2.23032999,0.147184,0.045227,,11079,0
2.295009851,0.044851,0.146159,,11080,0
2.303679943,0.044279,0.145986,,11081,0
2.334009886,0.046134,0.14325,,11082,0
2.365469933,0.044497,0.141854,,11083,0
2.396790028,0.043677,0.138076,,11084,0
2.427829981,0.04532,0.13299,,11085,0
2.46085,0.043729,0.132394,,11086,0
2.491970062,0.043522,0.129725,,11087,0
2.523139954,0.043325,0.127607,,11088,0
2.554899931,0.044116,0.125005,,11089,0
2.585710049,0.044285,0.123909,,11090,0
2.616379976,0.047335,0.119671,,11091,0
2.646800041,0.048809,0.117891,,11092,0
2.67682004,0.048369,0.119585,,11093,0
2.708679914,0.051856,0.117329,,11094,0
2.739359856,0.052175,0.115645,,11095,0
2.766499996,0.059864,0.107872,,11096,0
2.80347991,0.063793,0.108405,,11097,0
2.83217001,0.064212,0.110007,,11098,0
2.860389948,0.066599,0.108082,,11099,0
2.892260075,0.069131,0.104505,,11100,0
2.922009945,0.066296,0.103683,,11101,0
2.951139927,0.065397,0.099245,,11102,0
2.982280016,0.062856,0.097288,,11103,0
3.011630058,0.055932,0.099944,,11104,0
3.041069984,0.055565,0.096773,,11105,0
3.072079897,0.056627,0.094209,,11106,0
3.10303998,0.057162,0.094512,,11107,0
3.136019945,0.061269,0.092818,,11108,0
3.168069839,0.061568,0.094935,,11109,0
3.225499868,0.067072,0.092067,,11110,0
3.255120039,0.068055,0.338639,,11111,0
3.29937005,0.070207,0.321515,0.089811,11112,0
3.328199863,0.073599,0.309379,0.085522,11113,0
3.357270002,0.07252,0.295534,0.084536,11114,0
3.387639999,0.074966,0.277876,0.080826,11115,0
3.418190002,0.078933,0.263864,0.075712,11116,0
3.448089838,0.08217,0.254017,0.07224,11117,0
3.477249861,0.08788,0.244677,0.067175,11118,0
3.507139921,0.093837,0.23472,0.061532,11119,0
3.53986001,0.098407,0.226268,0.057203,11120,0
3.570230007,0.101403,0.218977,0.055182,11121,0
3.603169918,0.106233,0.210991,0.052054,11122,0
3.654160023,0.108727,0.204973,0.051016,11123,0
3.660569906,0.107965,0.202318,0.052403,11124,0
3.689769983,0.10745,0.192213,0.054102,11125,0
3.720170021,0.108601,0.186673,0.054071,11126,0
3.75187993,0.178759,0.106497,0.057638,11127,0
3.793859959,0.169983,0.10895,0.056126,11128,0
3.823610067,0.166805,0.10906,0.054919,11129,0
3.853369951,0.161592,0.108463,0.053323,11130,0
3.885710001,0.159727,0.109061,0.048268,11131,0
3.918720007,0.156435,0.106251,0.045292,11132,0
3.952569962,0.15475,0.110111,0.036908,11133,0
3.98416996,0.153685,0.109406,0.033508,11134,0
4.015859842,0.150278,0.107549,0.030899,11135,0
4.048069954,0.146545,0.10677,0.027574,11136,0
4.079099894,0.141608,0.106138,0.025643,11137,0
4.110709906,0.137815,0.104695,0.024099,11138,0
4.141380072,0.129846,0.104336,0.023526,11139,0
4.170959949,0.121855,0.099079,0.027645,11140,0
4.225929976,0.112627,0.095899,0.027718,11141,0
4.256909847,0.093484,0.095129,0.028755,11142,0
4.303349972,0.083654,0.0926,0.030571,11143,0
4.332129955,0.076868,0.092427,0.031369,11144,0
4.362940073,0.074034,0.092069,0.031048,11145,0
4.393009901,0.066278,0.097563,0.029568,11146,0
4.423229933,0.059196,0.104415,0.028884,11147,0
4.452879906,0.057282,0.107663,0.028499,11148,0
4.484189987,0.054536,0.113049,0.027158,11149,0
4.516190052,0.050542,0.1174,0.028221,11150,0
4.545779943,0.048266,0.121208,0.028589,11151,0
4.576489925,0.049407,0.12107,0.030103,11152,0
4.60732007,0.045766,0.127901,0.03199,11153,0
4.63613987,0.045656,0.13258,0.033838,11154,0
4.664890051,0.041262,0.132828,0.042732,11155,0
4.694449902,0.041562,0.137621,0.046579,11156,0
4.724509954,0.03954,0.143583,0.051119,11157,0
4.756069899,0.036191,0.158225,0.053297,11158,0
4.797049999,0.030902,0.171413,0.060437,11159,0
4.826639891,0.031658,0.182397,0.060966,11160,0
4.856260061,0.029294,0.193906,0.063274,11161,0
4.888049841,0.029144,0.205609,0.063185,11162,0
4.920870066,0.030569,0.21716,0.062752,11163,0
4.951259851,0.033294,0.227895,0.060966,11164,0
4.980989933,0.035834,0.244934,0.057235,11165,0
5.010139942,0.036286,0.258496,0.058771,11166,0
5.041790009,0.041059,0.274948,0.058779,11167,0
5.073159933,0.048173,0.287352,0.058556,11168,0
5.105170012,0.05232,0.30594,0.059672,11169,0
5.13436985,0.055886,0.319291,0.061694,11170,0
5.162940025,0.057639,0.335718,0.064984,11171,0
5.224699974,0.060706,0.366142,0.072995,11172,0
5.255169868,0.062639,0.377365,0.074007,11173,0
5.299919844,0.063314,0.408042,0.071456,11174,0
5.328769922,0.058242,0.426127,0.07484,11175,0
5.358209848,0.058991,0.44168,0.071525,11176,0
5.387490034,0.05745,0.454886,0.071343,11177,0
5.418279886,0.060003,0.472414,0.072556,11178,0
5.450160027,0.059842,0.479574,0.075578,11179,0
5.482850075,0.066118,0.496003,0.073676,11180,0
5.512079954,0.066919,0.516164,0.079142,11181,0
5.543319941,0.072327,0.529582,0.0812,11182,0
5.574650049,0.076358,0.545238,0.084774,11183,0
5.602619886,0.078235,0.554246,0.08836,11184,0
5.633349895,0.081216,0.583427,0.093226,11185,0
5.663019896,0.082253,0.596793,0.097031,11186,0
5.693189859,0.084009,0.608321,0.099342,11187,0
5.723239899,0.085072,0.625801,0.101874,11188,0
5.754729986,0.08676,0.102047,,11189,0
5.800869942,0.090251,0.099404,,11190,0
5.832010031,0.093073,0.09673,,11191,0
5.863339901,0.091951,0.097038,,11192,0
5.895050049,0.095594,0.094022,,11193,0
5.929509878,0.095232,0.094219,,11194,0
5.964230061,0.094976,0.09429,,11195,0
5.997020006,0.097798,0.092406,,11196,0
6.028660059,0.098946,0.092317,,11197,0
6.060979843,0.099152,0.094285,,11198,0
6.092859983,0.097143,0.097278,,11199,0
6.124789953,0.095926,0.100173,,11200,0
6.155779839,0.094356,0.102947,,11201,0
6.220659971,0.090568,0.107845,,11202,0
6.2525599,0.443001,0.093126,0.104355,11203,0
6.298869848,0.43856,0.095444,0.100458,11204,0
6.330229998,0.437443,0.096837,0.098626,11205,0
6.361150026,0.434856,0.098998,0.09652,11206,0
6.39102006,0.433725,0.100518,0.095012,11207,0
6.422219992,0.430826,0.104773,0.091225,11208,0
6.452899933,0.431802,0.106034,0.08973,11209,0
6.484999895,0.428176,0.113642,0.082589,11210,0
6.515300035,0.42898,0.113754,0.082918,11211,0
6.545660019,0.432888,0.113557,0.083529,11212,0
6.574959993,0.433714,0.115328,0.082328,11213,0
6.603879929,0.43231,0.114663,0.083786,11214,0
6.634170055,0.433401,0.115964,0.082808,11215,0
6.665789843,0.434042,0.114267,0.084947,11216,0
6.69618988,0.434586,0.113768,0.086045,11217,0
6.726109982,0.435622,0.115809,0.084377,11218,0


==> data/dis_line.csv <==
time,/distances/data.0,/distances/data.1,/distances/data.2,/distances/header/seq,/distances/header/stamp
0,0.131891,0.504324,0.267062,1575,0
0.046080112,0.130146,0.505082,0.267374,1576,0
0.075300216,0.130002,0.504866,0.268002,1577,0
0.107230186,0.130105,0.505772,0.267947,1578,0
0.138540029,0.129367,0.504715,0.266379,1579,0
0.169440031,0.128479,0.503961,0.264796,1580,0
0.201010227,0.125666,0.501701,0.262237,1581,0
0.23292017,0.123573,0.501905,0.261163,1582,0
0.265850067,0.120867,0.501787,0.260337,1583,0
0.299350023,0.118513,0.500312,0.262736,1584,0
0.330560207,0.115039,0.500318,0.266899,1585,0
0.359760046,0.110737,0.502156,0.272202,1586,0
0.388580084,0.103686,0.501916,0.275763,1587,0
0.417670011,0.101019,0.504238,0.2846,1588,0
0.448200226,0.097812,0.507416,0.290998,1589,0
0.478960037,0.096957,0.501173,0.297126,1590,0
0.542500019,0.089701,0.492899,0.304564,1591,0
0.583180189,0.086558,0.486667,0.305904,1592,0
0.611200094,0.085314,0.478875,0.306748,1593,0
0.639850139,0.087567,0.472435,0.310143,1594,0
0.668260097,0.08539,0.463416,0.308633,1595,0
0.697580099,0.085362,0.450705,0.309618,1596,0
0.726670027,0.077825,0.447088,0.303721,1597,0
0.756550073,0.080535,0.437917,0.30846,1598,0
0.785890102,0.07925,0.430316,0.309395,1599,0
0.817720175,0.075536,0.425817,0.30771,1600,0
0.848500013,0.073221,0.417036,0.30748,1601,0
0.879660129,0.070606,0.41032,0.306887,1602,0
0.910470009,0.069388,0.400878,0.307561,1603,0
0.940700054,0.067986,0.392683,0.307758,1604,0
0.972330093,0.068351,0.384016,0.308906,1605,0
1.00469017,0.377128,0.068463,0.309806,1606,0
1.049250126,0.364566,0.064806,0.3076,1607,0
1.079830169,0.353953,0.062665,0.306591,1608,0
1.109210014,0.351569,0.059233,0.304464,1609,0
1.140350103,0.341875,0.054535,0.300868,1610,0
1.171380043,0.33758,0.050797,0.297841,1611,0
1.202200174,0.326744,0.046399,0.293788,1612,0
1.234290123,0.322346,0.044365,0.291846,1613,0
1.266790151,0.30874,0.043605,0.290776,1614,0
1.299760103,0.295248,0.040504,0.287138,1615,0
1.332150221,0.282926,0.0384,0.284378,1616,0
1.364220142,0.275121,0.03613,0.281472,1617,0
1.398410082,0.264282,0.034461,0.279209,1618,0
1.431630134,0.255373,0.035435,0.279691,1619,0
1.46420002,0.249587,0.03521,0.279311,1620,0
1.497889995,0.24395,0.035999,,1621,0
1.580370188,0.232118,0.03673,,1622,0
1.61130023,0.230231,0.035654,,1623,0
1.640500068,0.225013,0.035095,,1624,0
1.671190023,0.222248,0.032218,,1625,0
1.702790022,0.217671,0.028275,,1626,0
1.734549999,0.212632,0.027302,,1627,0
1.766590118,0.204311,0.021556,,1628,0
1.798640013,0.198893,0.017233,,1629,0
1.830690145,0.190498,0.01205,,1630,0
1.864510059,0.182872,0.006379,,1631,0
1.896950006,0.180079,0.002386,,1632,0
1.928740024,0.175708,0.002122,,1633,0
1.959430218,0.172751,0.00106,,1634,0
1.992050171,0.161868,0.007885,,1635,0
2.036750078,0.155489,0.012806,,1636,0
2.068340063,0.1533,0.015179,,1637,0
2.100460052,0.14996,0.017934,,1638,0
2.134190082,0.144418,0.022276,,1639,0
2.166429996,0.138663,0.025639,,1640,0
2.199470043,0.131287,0.030917,,1641,0
2.232089996,0.133085,0.028376,,1642,0
2.263670206,0.13569,0.02607,,1643,0
2.295550108,0.135294,0.027333,,1644,0
2.326910019,0.140559,0.025193,,1645,0
2.359480142,0.143164,0.024754,,1646,0
2.390930176,0.144768,0.025664,,1647,0
2.422049999,0.148369,0.024806,,1648,0
2.451660156,0.148707,0.026315,,1649,0
2.481910229,0.146802,0.027422,,1650,0
2.548540115,0.143538,0.034036,,1651,0
2.578710079,0.143834,0.035636,,1652,0
2.607550144,0.148074,0.032507,,1653,0
2.638410091,0.148448,0.031669,,1654,0
2.669620037,0.148134,0.029877,,1655,0
2.702440023,0.148588,0.027053,,1656,0
2.734540224,0.150401,0.022078,,1657,0
2.76646018,0.151675,0.017524,,1658,0
2.79937005,0.152238,0.01508,,1659,0
2.830570221,0.153657,0.013783,,1660,0
2.862120151,0.151932,0.017798,,1661,0
2.893090009,0.150383,0.02217,,1662,0
2.925209999,0.150733,0.026329,,1663,0
2.955890178,0.153558,0.026328,,1664,0
2.98788023,0.127035,0.031279,,1665,0
3.035390138,0.128919,0.034774,,1666,0
3.067080021,0.130552,0.03755,,1667,0
3.099700212,0.132853,0.035981,,1668,0
3.131900072,0.131037,0.03725,,1669,0
3.163710117,0.132981,0.034822,,1670,0
3.196540117,0.130082,0.037099,,1671,0
3.229140043,0.130063,0.036988,,1672,0
3.260970115,0.128161,0.035822,,1673,0
3.292820215,0.130191,0.030882,,1674,0
3.322820186,0.129772,0.02928,,1675,0
3.352870226,0.131848,0.026233,,1676,0
3.383360147,0.130947,0.027578,,1677,0
3.41388011,0.131642,0.028203,,1678,0
3.44358015,0.128618,0.033733,,1679,0
3.472660064,0.128987,0.033537,,1680,0
3.540120125,0.114986,0.031197,,1681,0
3.587140083,0.112356,0.032403,,1682,0
3.616910219,0.11405,0.030059,,1683,0
3.645990133,0.112966,0.030105,,1684,0
3.674000025,0.112621,0.029712,,1685,0
3.703700065,0.11403,0.02754,,1686,0
3.734440088,0.113146,0.02767,,1687,0
3.766210079,0.111524,0.028598,,1688,0
3.796690225,0.108147,0.030957,,1689,0
3.826390028,0.112541,0.025838,,1690,0
3.8556602,0.113064,0.024406,,1691,0
3.885650158,0.11162,0.024832,,1692,0
3.916230202,0.109313,0.026264,,1693,0
3.942560196,0.106573,0.028797,,1694,0
3.975150108,0.106293,0.027734,,1695,0
4.008290052,0.106869,0.015539,,1696,0
4.053970098,0.100779,0.019312,,1697,0
4.084800005,0.101337,0.017657,,1698,0
4.111370086,0.100315,0.017794,,1699,0
4.142110109,0.099337,0.01791,,1700,0
4.169980049,0.098853,0.01737,,1701,0
4.199580192,0.100896,0.014742,,1702,0
4.232210159,0.096812,0.017747,,1703,0
4.26218009,0.094896,0.018539,,1704,0
4.291960001,0.091455,0.021057,,1705,0
4.321120024,0.095148,0.016537,,1706,0
4.352300167,0.093532,0.017083,,1707,0
4.383550167,0.092192,0.017202,,1708,0
4.414340019,0.0906,0.017744,,1709,0
4.442570209,0.08857,0.019399,,1710,0
4.471300125,0.088882,0.017864,,1711,0
4.502040148,0.085826,0.019128,,1712,0
4.569160223,0.084927,0.019519,,1713,0
4.599130153,0.084314,0.020193,,1714,0
4.628210068,0.083858,0.02079,,1715,0
4.657960176,0.082992,0.02192,,1716,0
4.688270092,0.080921,0.023605,,1717,0
4.720050096,0.083053,0.021289,,1718,0
4.751760006,0.078665,0.025672,,1719,0
4.779460192,0.081663,0.022843,,1720,0
4.807020187,0.080811,0.024001,,1721,0
4.835430145,0.081675,0.022971,,1722,0
4.864670038,0.081559,0.022464,,1723,0
4.895220041,0.081333,0.022048,,1724,0
4.927139997,0.081362,0.021575,,1725,0
4.958720207,0.081571,0.021038,,1726,0
4.992320061,0.079956,0.022271,,1727,0
5.040840149,0.07922,0.022997,,1728,0
5.071800232,0.079345,0.023132,,1729,0
5.102980137,0.078544,0.023884,,1730,0
5.135040045,0.076594,0.026071,,1731,0
5.167450189,0.074861,0.028319,,1732,0
5.196660042,0.074583,0.029053,,1733,0
5.226020098,0.069736,0.034076,,1734,0
5.255470037,0.067956,0.035694,,1735,0
5.286530018,0.063767,0.039326,,1736,0
5.317420006,0.066452,0.03578,,1737,0
5.345980167,0.061696,0.039688,,1738,0
5.375560045,0.059981,0.040638,,1739,0
5.407540083,0.057021,0.04288,,1740,0
5.436860084,0.055551,0.043618,,1741,0
5.466980219,0.053112,0.045157,,1742,0
5.497700214,0.050252,0.04837,,1743,0
5.538990021,0.04487,0.052851,,1744,0
5.568310022,0.040565,0.055689,,1745,0
5.597720146,0.037888,0.057184,,1746,0
5.627490043,0.033829,0.060464,,1747,0
5.65737009,0.02908,0.064506,,1748,0
5.688549995,0.031008,0.060192,,1749,0
5.720100164,0.030009,0.05678,,1750,0
5.753630161,0.036449,0.045699,,1751,0
5.787460089,0.045588,0.035292,,1752,0
5.820580005,0.053297,0.028578,,1753,0
5.851020098,0.060204,0.032,,1754,0
5.881220102,0.063507,0.045441,,1755,0
5.909010172,0.07172,0.053787,,1756,0
5.937560081,0.077,0.061499,,1757,0
5.967400074,0.091725,0.073108,,1758,0
5.998720169,0.100705,0.084287,,1759,0
6.027910232,0.12077,0.103615,,1760,0
6.069070101,0.132031,0.130614,,1761,0
6.09863019,0.139985,0.148773,,1762,0
6.129790067,0.147616,0.161054,,1763,0
6.160430193,0.148859,0.176206,,1764,0
6.190150022,0.142968,0.198154,,1765,0
6.220110178,0.142866,0.211199,,1766,0
6.251140117,0.132832,0.225665,,1767,0
6.280290127,0.12544,0.243549,,1768,0
6.307580232,0.128308,0.253833,,1769,0
6.336690187,0.134801,0.26483,,1770,0
6.36634016,0.147707,0.277801,,1771,0
6.396800041,0.163461,0.286417,,1772,0
6.425760031,0.187578,0.281719,,1773,0
6.456130028,0.204284,0.278227,,1774,0
6.485380173,0.231789,0.278755,,1775,0
6.5182302,0.253316,0.276347,,1776,0
6.562560081,0.267651,0.280232,,1777,0
6.592640161,0.274858,0.284775,,1778,0
6.622520208,0.281073,0.290595,,1779,0
6.651870012,0.283345,0.297175,,1780,0
6.679610014,0.281944,0.300239,,1781,0
6.708430052,0.275224,0.302341,,1782,0
6.738190174,0.268981,0.306315,,1783,0
6.768330097,0.26455,0.307123,,1784,0
6.798000097,0.267775,0.315906,,1785,0
6.827700138,0.269252,0.319928,,1786,0
6.858400106,0.269156,0.321738,,1787,0


==> data/dis_random.csv <==
time,/distances/data.0,/distances/data.1,/distances/data.2,/distances/data.3,/distances/header/seq,/distances/header/stamp
0,0.149645,0.221723,,,758,0
0.032180071,0.154052,0.217905,,,759,0
0.064280033,0.156053,0.216012,,,760,
0.094890118,0.151117,0.220622,,,761,
0.125800133,0.149675,0.221745,,,762,
0.157180071,0.146417,0.223708,,,763,
0.186410189,0.146715,0.222685,,,764,
0.217450142,0.138807,0.228673,,,765,
0.247760057,0.132282,0.234052,,,766,
0.279570103,0.128662,0.23684,,,767,
0.311969995,0.121234,0.242811,,,768,
0.344560146,0.11443,0.247798,,,769,
0.376980066,0.108848,0.251328,,,770,
0.418440104,0.101811,0.255409,,,771,
0.48567009,0.092373,0.256643,,,772,
0.515439987,0.092336,0.251557,,,773,
0.546319962,0.088852,0.250882,,,774,
0.576610088,0.079824,0.252908,,,775,
0.608309984,0.081606,0.246609,,,776,
0.639810085,0.075008,0.249565,,,777,
0.670550108,0.074338,0.24855,,,778,
0.700960159,0.069882,0.252588,,,779,
0.733270168,0.060307,0.262062,,,780,
0.765890121,0.058959,0.263985,,,781,
0.797549963,0.054893,0.266693,,,782,
0.828920126,0.051481,0.267903,,,783,
0.859600067,0.046266,0.271058,,,784,
0.899700165,0.043002,0.270596,,,785,
0.931329966,0.04582,0.263383,,,786,
0.962990046,0.04473,0.259241,,,787,
0.994880199,0.045284,0.254005,,,788,
1.025990009,0.045736,0.250931,,,789,
1.05629015,0.047271,0.246297,,,790,
1.086709976,0.046715,0.244898,,,791,
1.117789984,0.045588,0.243227,,,792,
1.15004015,0.045367,0.240606,,,793,
1.181010008,0.046038,0.238498,,,794,
1.211460114,0.045806,0.237593,,,795,
1.243839979,0.044689,0.239249,,,796,
1.276470184,0.042261,0.241714,,,797,
1.308900118,0.042969,0.24391,,,798,
1.3411901,0.045127,0.24345,,,799,
1.373470068,0.046109,0.244361,,,800,
1.413510084,0.047931,0.241895,,,801,
1.482150078,0.047462,0.233889,,,802,
1.511840105,0.048033,0.22572,,,803,
1.543770075,0.046893,0.217297,,,804,
1.574880123,0.04538,0.210558,,,805,
1.605830193,0.044297,0.203486,,,806,
1.637480021,0.046197,0.197438,,,807,
1.668480158,0.046695,0.196204,,,808,
1.699480057,0.045175,0.19991,,,809,
1.729920149,0.043926,0.20489,,,810,
1.760529995,0.043396,0.210198,,,811,
1.791620016,0.040549,0.215558,,,812,
1.827980042,0.041019,0.220562,,,813,
1.863120079,0.040277,0.227988,,,814,
1.913510084,0.042327,0.235803,0.86676,,815,
1.947600126,0.048305,0.237154,0.872288,,816,
1.981280088,0.051588,0.239599,0.874974,,817,
2.015050173,0.05131,0.240207,0.873828,,818,
2.050250053,0.055187,0.243162,0.876814,,819,
2.088649988,0.054989,0.245959,0.87483,,820,
2.127439976,0.058298,0.244818,0.875611,,821,
2.165090084,0.058413,0.247169,0.873246,,822,
2.202000141,0.059347,0.250358,0.871762,,823,
2.23905015,0.059996,0.253257,0.869641,,824,
2.275370121,0.056476,0.257704,0.862866,,825,
2.311800003,0.057441,0.262819,0.859546,,826,
2.348460197,0.058994,0.268129,0.855871,,827,
2.386020184,0.059448,,0.558616,,828,
2.48706007,0.062381,,0.5687,0.299547,829,
2.522910118,0.063922,,0.563153,0.315326,830,
2.558050156,0.066629,,0.556204,0.330704,831,
2.592100143,0.067948,,0.550141,0.344041,832,
2.626320124,0.069456,,0.54422,0.352379,833,
2.661010027,0.07211,,0.536867,0.376535,834,
2.69671011,0.071867,,0.529207,0.395882,835,
2.731739998,0.073711,,0.519067,0.418438,836,
2.766340017,0.074365,,0.510663,0.431823,837,
2.801760197,0.073567,,0.504126,0.448454,838,
2.837340117,0.080685,,0.491295,0.476549,839,
2.874070168,0.082799,,0.482242,0.668205,840,
2.938390017,0.097667,,0.458042,0.653785,841,
2.974830151,0.105672,,0.445675,0.647576,842,
3.010670185,0.116682,,0.432404,0.643655,843,
3.047180176,0.125953,,0.424797,0.635919,844,
3.08336997,0.130808,,0.41886,0.631222,845,
3.119640112,0.133764,,0.417235,0.624338,846,
3.157080173,0.142027,,0.409712,0.623852,847,
3.192470074,0.141356,,0.416287,0.61173,848,
3.228600025,0.143847,,0.419695,0.603083,849,
3.263070107,0.145752,,0.423968,0.594584,850,
3.299620152,0.147786,,0.427069,0.587957,851,
3.334779978,0.149072,,0.428891,0.584014,852,
3.371610165,0.151308,,,0.432288,853,
3.48273015,0.15043,,,0.440736,854,
3.519730091,0.145557,,,0.444907,855,
3.554830074,0.140551,,,0.449278,856,
3.590939999,0.1343,,,0.455532,857,
3.626060009,0.129618,,,0.456927,858,
3.661050081,0.126068,,,0.457159,859,
3.696500063,0.124036,,,0.457159,860,
3.7316401,0.123018,,,0.457185,861,
3.766260147,0.130151,,,0.451099,862,
3.802460194,0.132133,,,0.447441,863,
3.839869976,0.135026,,,0.44561,864,
3.876240015,0.13395,0.537611,,0.448184,865,
3.942880154,0.131455,0.538717,,0.448435,866,
3.979710102,0.128314,0.538011,,0.450478,867,
4.01473999,0.123358,0.534506,,0.455582,868,
4.051380157,0.120208,0.534602,,0.457017,869,
4.087229967,0.117524,0.534257,,0.458577,870,
4.123670101,0.112649,0.535031,,0.460328,871,
4.159739971,0.112953,0.539759,,0.456519,872,
4.195590019,0.111931,0.543625,,0.454011,873,
4.232110023,0.112939,0.551977,,0.447029,874,
4.266839981,0.11575,0.559262,,0.440039,875,
4.303600073,0.12108,0.573938,,0.426032,876,
4.340919971,0.125943,0.584857,0.167888,0.415264,877,
4.377990007,0.128249,0.595109,0.171941,0.406434,878,
4.431570053,0.135463,0.612286,0.173949,0.390267,879,
4.487190008,0.144984,0.622573,0.170532,0.378917,880,
4.523720026,0.144189,0.629032,0.167561,0.373714,881,
4.559210062,0.149229,0.636991,0.160691,0.364883,882,
4.593450069,0.153738,0.636398,0.15394,0.364153,883,
4.627720118,0.158154,0.642522,0.148199,0.357055,884,
4.662019968,0.164636,0.649957,0.14159,0.347254,885,
4.697800159,0.173678,0.655148,0.132992,0.339192,886,
4.732959986,0.178285,0.661336,0.128561,0.331644,887,
4.7692101,0.17756,0.670857,0.12756,0.320792,888,
4.804840088,0.175677,0.679185,0.126693,0.309836,889,
4.841089964,0.176247,0.687495,,0.29775,890,
4.877470016,0.175524,0.290612,,0.690558,891,
4.943639994,0.178,0.276294,,0.697076,892,
4.980180025,0.179576,0.269549,,0.700885,893,
5.015140057,0.177749,0.267004,,0.702452,894,
5.050980091,0.183556,0.261783,,0.705397,895,
5.084820032,0.186116,0.257513,,0.708282,896,
5.117310047,0.191505,0.256834,,0.706617,897,
5.149330139,0.195059,0.253581,,0.70846,898,
5.184329987,0.197558,0.248435,,0.712775,899,
5.216670036,0.205501,0.243498,,0.715442,900,
5.248700142,0.211478,0.237337,,0.720152,901,
5.281500101,0.214589,0.2282,,0.729006,902,
5.313660145,0.218879,0.221512,,0.735073,903,
5.347040176,0.21894,0.214642,,0.7428,904,
5.381210089,0.209551,,,0.740313,905,
5.484400034,0.195593,,,0.750964,906,
5.517150164,0.190175,,,0.753478,907,
5.548449993,0.186738,,,0.753571,908,
5.581230164,0.181498,,,0.75584,909,
5.613280058,0.176219,,,0.75708,910,
5.64549017,0.16548,,,0.765305,911,
5.678690195,0.159654,,,0.767152,912,
5.711850166,0.155928,,,0.770079,913,
5.74406004,0.154,,,0.771554,914,
5.77624011,0.150415,,,0.774514,915,
5.808979988,0.144539,,,0.778278,916,
5.845380068,0.142968,,,0.77783,917,
5.881150007,0.133652,0.253015,,0.782976,918,
5.944560051,0.119996,0.264452,,0.784457,919,
5.977440119,0.111888,0.271387,,0.786352,920,
6.009299994,0.110067,0.273267,,0.784916,921,
6.042320013,0.105174,0.279478,,0.785825,922,
6.074400187,0.102665,0.282132,,0.786858,923,
6.10619998,0.107876,0.279067,,0.780571,924,
6.138520002,0.104525,0.282987,,0.782763,925,
6.170490026,0.1035,0.287585,,0.780489,926,
6.201110125,0.103716,0.288576,,0.779113,927,
6.23190999,0.10151,0.291763,,0.779299,928,
6.26240015,0.097936,0.295959,,0.780374,929,
6.292809963,0.09501,0.300079,,0.780633,930,
6.323960066,0.088222,0.306061,,0.786187,931,
6.353630066,0.086804,0.308329,,0.786235,932,
6.38499999,0.080167,,0.314048,,933,
6.482490063,0.069225,,0.333025,,934,
6.515259981,0.067063,,0.340133,,935,
6.547850132,0.06362,,0.347871,,936,
6.578299999,0.060717,,0.353573,,937,
6.60977006,0.051314,,0.363138,,938,
6.641750097,0.044851,,0.371098,,939,
6.673600197,0.037094,,0.378959,,940,
6.706020117,0.03066,,0.387067,,941,
6.736940145,0.02323,,0.398231,,942,
6.76880002,0.01495,,0.411621,,943,
6.800330162,0.00426,,0.42848,,944,
6.830820084,0.003066,,0.43795,,945,
6.861210108,0.011405,,0.443399,,946,
6.916120052,0.024429,,0.463323,,947,
6.94987011,0.028659,,0.47362,,948,
6.98115015,0.033505,,0.489192,,949,
7.013339996,0.035374,,0.502519,,950,
7.046080112,0.034968,,0.516467,,951,
7.077910185,0.037826,,0.532347,,952,
7.109850168,0.041155,,0.54442,,953,
7.141420126,0.045243,,0.563233,,954,
7.172780037,0.046446,,0.578599,,955,
7.205780029,0.050254,,0.592498,,956,
7.237879992,0.05313,,0.605249,,957,
7.268900156,0.051404,,0.616225,,958,
7.299990177,0.049699,,0.631043,,959,
7.330090046,0.05046,,0.637778,,960,
7.360000134,,,,,961,
7.418730021,,,,,962,
7.484440088,,,,,963,
7.515990019,,,,,964,
7.547250032,,,,,965,
7.57945013,,,,,966,
7.611410141,,,,,967,
7.643480062,,,,,968,
7.675719976,,,,,969,
7.708029985,,,,,970,
7.74022007,,,,,971,
7.772400141,,,,,972,
7.804320097,,,,,973,
7.836539984,,,,,974,
7.870480061,0.060672,,,,975,
7.922690153,0.062424,,,,976,
7.956400156,0.063103,,,,977,
7.987140179,0.064832,,,,978,
8.018779993,0.06494,,,,979,
8.050170183,0.066543,,,,980,
8.081430197,0.065766,,,,981,
8.113310099,0.066024,,,,982,
8.146150112,0.064129,,,,983,
8.177880049,0.065743,,,,984,
8.210030079,0.064135,,,,985,
8.242370129,0.063265,,,,986,
8.273990154,0.062553,,,,987,
8.305950165,0.061072,,,,988,
8.338230133,0.061485,,,,989,
8.370740175,0.058116,,,,990,
8.422990084,0.059744,,,,991,
8.483170033,0.053633,,,,992,
8.515230179,0.056027,,,,993,
8.546600103,0.048249,,,,994,
8.579060078,0.050883,,,,995,
8.609950066,0.04801,,,,996,
8.641250134,0.046631,,,,997,
8.67268014,0.044009,,,,998,
8.704460144,0.041828,,,,999,
8.735790014,0.039796,,,,1000,
8.767130136,0.041298,,,,1001,
8.797590017,0.038393,,,,1002,
8.827500105,0.037955,,,,1003,
8.856300116,0.038191,,,,1004,
8.910710096,0.038843,,,,1005,
8.943740129,0.039288,,,,1006,
8.974940062,0.039543,,,,1007,
9.00722003,0.042326,,,,1008,
9.039030075,0.045103,,,,1009,
9.07062006,0.045371,,,,1010,
9.101300001,0.045286,,,,1011,
9.132780075,0.047931,,,,1012,
9.163429976,0.048951,,,,1013,
9.194630146,0.05073,,,,1014,
9.225040197,0.053804,,,,1015,
9.255490065,0.056398,,,,1016,
9.287190199,0.059452,,,,1017,
9.319159985,0.057624,,,,1018,
9.350239992,0.057431,,,,1019,
9.38195014,0.05556,,0.495591,0.547568,1020,
9.478690147,0.054236,,0.518141,0.504479,1021,
9.511180162,0.054277,,0.524398,0.486235,1022,
9.542400122,0.053889,,0.528172,0.46957,1023,
9.572930098,0.054879,,0.529301,0.458016,1024,
9.604220152,0.047443,,0.538886,0.442272,1025,
9.634320021,0.052043,,0.535616,0.427701,1026,
9.665340185,0.046921,,0.541029,0.411638,1027,
9.695760012,0.047487,,0.539408,0.399983,1028,
9.726670027,0.048321,,0.536972,0.383157,1029,
9.756160021,0.051237,,0.53406,0.371647,1030,
9.787140131,0.050753,,0.536037,0.364699,1031,
9.819159985,0.056481,,0.532226,0.351611,1032,
9.856260061,0.061105,,0.53047,0.338651,1033,
9.891139984,0.065418,0.326337,0.336661,0.529664,1034,
9.942910194,0.063192,0.309106,0.343791,0.526608,1035,
9.977630138,0.061917,0.294339,0.350936,0.52226,1036,
10.01180005,0.063547,0.287318,0.352347,0.516203,1037,
10.04653001,0.062057,0.275559,0.360912,0.514318,1038,
10.08008003,0.065381,0.261173,0.371189,0.508916,1039,
10.1139102,0.071327,0.247489,0.381047,0.502145,1040,
10.14809012,0.07264,0.239238,0.388352,0.500998,1041,
10.18271017,0.069987,0.225134,0.402536,0.503762,1042,
10.21653008,0.069225,0.212724,0.41422,0.504045,1043,
10.24846005,0.070831,0.203112,0.42215,0.501054,1044,
10.28035998,0.071132,0.196977,0.427015,0.498445,1045,
10.31111002,0.075141,0.189906,0.432077,0.493139,1046,
10.3418901,0.075455,0.181627,0.439502,0.491316,1047,
10.3743701,0.177192,0.077535,,,1048,
10.4286902,0.16182,0.079244,,,1049,
10.48388004,0.146518,0.078642,,,1050,
10.51759005,0.140306,0.081532,,,1051,
10.54822016,0.133373,0.084026,,,1052,
10.57949018,0.127606,0.085752,,,1053,
10.61001015,0.126115,0.083968,,,1054,
10.64055014,0.119261,0.087548,,,1055,
10.67221999,0.116887,0.088658,,,1056,
10.70274019,0.108952,0.093063,,,1057,
10.73467016,0.102448,0.095561,,,1058,
10.7644701,0.098559,0.097488,,,1059,
10.79452014,0.093694,0.099332,,,1060,
10.82893014,0.087272,0.107056,,,1061,
10.86285019,0.089163,0.105339,0.397723,,1062,
10.91104007,0.090351,0.104986,0.389887,,1063,
10.94467998,0.094675,0.104098,0.381694,,1064,
10.97806001,0.095951,0.104448,0.376473,,1065,
11.01167011,0.097903,0.106662,0.371751,,1066,
11.04566002,0.100186,0.108108,0.371771,,1067,
11.0798502,0.096915,0.115583,0.369323,,1068,
11.11364007,0.100947,0.115605,0.373443,,1069,
11.14761996,0.103219,0.116824,0.379825,,1070,
11.18132997,0.104293,0.118706,0.386009,,1071,
11.21686006,0.101385,0.123961,0.391933,,1072,
11.2470901,0.10129,0.125772,0.399002,,1073,
11.27893019,0.104991,0.123996,0.401619,,1074,
11.31051016,0.101113,0.129126,0.410294,,1075,
11.3411901,0.099283,0.132008,0.414773,,1076,
11.3730402,0.099603,0.132618,0.420188,,1077,
11.41659999,0.099751,0.134162,0.426817,,1078,
11.48404002,0.102506,0.133243,0.437738,,1079,
11.51485014,0.104443,0.131117,0.44202,,1080,
11.54507017,0.107267,0.127759,0.447021,,1081,
11.57524014,0.108952,0.125673,0.449638,,1082,
11.60528016,0.111168,0.122966,0.455257,,1083,
11.63513017,0.112772,0.120756,0.455258,,1084,
11.66561007,0.11364,0.119076,0.456168,,1085,
11.69331002,0.113169,0.11881,0.45418,,1086,
11.72298002,0.114446,0.117137,0.452987,,1087,
11.75378013,0.117088,0.114612,0.453833,,1088,
11.78446007,0.12183,0.110784,0.45325,,1089,
11.81648016,0.126702,0.106584,0.45364,,1090,
11.8472302,0.128043,0.105622,0.454804,,1091,
11.88095999,0.135397,0.098935,,,1092,
11.93427014,0.13878,0.097426,,,1093,
11.9646101,0.139681,0.097538,,,1094,
11.99635005,0.141329,0.096143,,,1095,
12.02596998,0.138175,0.097162,,,1096,
12.05667019,0.131733,0.100357,,,1097,
12.08822012,0.128914,0.101207,,,1098,
12.11987019,0.129104,0.100271,,,1099,
12.15190005,0.128416,0.101065,,,1100,
12.18392015,0.129582,0.100152,,,1101,
12.21574998,0.131491,0.098667,,,1102,
12.24739003,0.1333,0.097839,,,1103,
12.27961016,0.136538,0.096686,,,1104,
12.31171012,0.141915,0.094868,,,1105,
12.34337997,0.144874,0.095598,,,1106,
12.37635016,0.152029,0.091505,0.462504,,1107,
12.42197013,0.158715,0.087743,0.466224,,1108,
12.48348999,0.159907,0.085901,0.472958,,1109,
12.51467013,0.156562,0.085119,0.470765,,1110,
12.54531002,0.154588,0.084711,0.469798,,1111,
12.57468009,0.152346,0.084964,0.46577,,1112,
12.60477018,0.155685,0.080194,0.459496,,1113,
12.63507009,0.154404,0.080997,0.450072,,1114,
12.6645,0.153362,0.082393,0.442463,,1115,
12.69456005,0.151162,0.085118,0.432934,,1116,
12.7249701,0.149186,0.086834,0.419185,,1117,
12.75546002,0.147916,0.086581,0.409814,,1118,
12.78695011,0.14854,0.083782,0.395089,,1119,
12.81958008,0.14448,0.085122,0.379038,,1120,
12.85335016,0.140989,0.086211,0.360107,,1121,
12.88491011,0.140762,0.349447,0.083666,,1122,
12.93210006,0.137748,0.327975,0.081998,,1123,
12.96187019,0.13449,0.313327,0.085188,,1124,
12.99109006,0.133292,0.302928,0.088703,,1125,
13.0220902,0.128536,0.292073,0.099686,,1126,
13.05299997,0.126618,0.285563,0.107179,,1127,
13.08441019,0.123379,0.28108,0.114466,,1128,
13.11565018,0.123591,0.271612,0.124059,,1129,
13.14784002,0.120673,0.265878,0.132533,,1130,
13.17919016,0.122186,0.260607,0.137816,,1131,
13.21034002,0.125553,0.257197,0.140669,,1132,
13.2435801,0.124217,0.247352,0.155134,,1133,
13.27525997,0.125711,0.239387,0.167341,,1134,
13.30593014,0.124499,0.229686,0.184325,,1135,
13.33676004,0.123977,0.221109,0.201239,,1136,
13.36860013,0.213333,0.125109,0.217665,,1137,
13.41692019,0.197759,0.128794,0.25176,,1138,
13.47965002,0.18368,0.130061,0.292184,,1139,
13.5107801,0.176716,0.131531,0.308915,,1140,
13.54154015,0.173511,0.131683,0.317491,,1141,
13.57136011,0.167275,0.129037,0.332073,,1142,
13.60091996,0.159884,0.131038,0.343207,,1143,
13.63098001,0.150647,0.132643,0.355268,,1144,
13.65959001,0.143628,0.130397,0.36713,,1145,
13.69101,0.13683,0.131973,0.377625,,1146,
13.72284007,0.128542,0.134848,0.39399,,1147,
13.75413013,0.124912,0.141827,0.403506,,1148,
13.78587008,0.115719,0.149413,0.425449,,1149,
13.81773019,0.115899,0.152092,0.438761,,1150,
13.85202003,0.115974,0.159695,0.446791,,1151,
13.88837004,0.1145,0.161635,0.469333,,1152,
13.93838,0.110629,0.172592,0.482302,,1153,
13.97445011,0.109721,0.172193,0.49856,,1154,
14.01069999,0.108301,0.176955,0.506165,,1155,
14.04505014,0.114578,0.172988,0.517457,,1156,
14.0790801,0.121356,0.170943,0.539374,,1157,
14.11063004,0.126979,0.172576,0.551194,,1158,
14.14143014,0.130734,0.174112,0.568214,,1159,
14.17219996,0.136192,0.174345,0.587092,,1160,
14.20348001,0.143224,0.176148,0.604691,,1161,
14.2335,0.14956,0.181767,0.616532,,1162,
14.26195002,0.156088,0.186258,0.627894,,1163,
14.2922101,0.151462,0.198409,0.646091,,1164,
14.32318997,0.1578,0.197078,0.654033,,1165,
14.3547101,0.150166,0.207938,0.675375,,1166,
14.38664007,0.151977,0.208445,,,1167,
14.42988014,0.154738,0.208222,,,1168,
14.48386002,0.161897,0.202866,,,1169,
14.51469016,0.166568,0.198852,,,1170,
14.54533005,0.17333,0.192484,,,1171,
14.57549,0.18338,0.182905,,,1172,
14.60477018,0.189306,0.177476,,,1173,
14.6344502,0.191358,0.175745,,,1174,
14.6637702,0.192875,0.17441,,,1175,
14.69309998,0.193564,0.173835,,,1176,
14.72384,0.19077,0.176685,,,1177,
14.75513005,0.183401,0.184194,,,1178,
14.78641009,0.175513,0.192317,,,1179,
14.81855011,0.175332,0.192473,,,1180,
14.85344005,0.166221,0.20163,,,1181,
14.8863101,0.16589,0.202138,,,1182,
14.92884016,0.167997,0.20043,,,1183,
14.95879006,0.171605,0.19704,,,1184,
14.98913002,0.175325,0.193468,,,1185,
15.02020001,0.183133,0.185642,,,1186,
15.05085015,0.189396,0.179235,,,1187,
15.08182001,0.193487,0.175081,,,1188,
15.11237001,0.196919,0.171682,,,1189,
15.14305997,0.200345,0.1683,,,1190,
15.17408013,0.203484,0.165183,,,1191,
15.20451999,0.205965,0.162705,,,1192,
15.2342701,0.206599,0.16209,,,1193,
15.26608014,0.205793,0.162981,,,1194,
15.2957201,0.204199,0.164728,,,1195,
15.32518005,0.204886,0.164108,,,1196,
15.35578012,0.206073,0.162952,,,1197,
15.38737011,0.206272,0.162747,,,1198,
15.43046999,0.209116,0.159946,,,1199,
15.48404002,0.21285,0.156334,,,1200,
15.51545,0.214071,0.155133,,,1201,
15.54547,0.216027,0.153118,,,1202,
15.57490015,0.217007,0.152073,,,1203,
15.60606003,0.217292,0.151721,,,1204,
15.63657999,0.21708,0.151893,,,1205,
15.66666007,0.215775,0.153153,,,1206,
15.69585013,0.215513,0.153357,,,1207,
15.72634006,0.21506,0.153757,,,1208,
15.75734997,0.21407,0.154741,,,1209,
15.78865004,0.210297,0.158597,,,1210,
15.82134008,0.211669,0.157156,,,1211,
15.85505009,0.207849,0.160886,,,1212,
15.88884997,0.208898,0.15984,,,1213,
15.93828011,0.210531,0.158445,,,1214,
15.9725101,0.208939,0.160288,,,1215,
16.00808001,0.213629,0.155757,,,1216,
16.0429101,0.215693,0.15373,,,1217,
16.07723999,0.223649,0.1454,,,1218,
16.11096001,0.224597,0.144072,,,1219,
16.14407015,0.226233,0.142398,,,1220,
16.17805004,0.223476,0.145542,,,1221,
16.2111702,0.219468,0.14995,,,1222,
16.24499011,0.213128,0.156267,,,1223,
16.27836013,0.209802,0.159476,,,1224,
16.31242013,0.206617,0.162459,,,1225,
16.34549999,0.202511,0.166471,,,1226,
16.37715006,0.197456,0.171653,,,1227,
16.41835999,0.195241,0.173635,,,1228,
16.48393011,0.192507,0.175581,,,1229,
16.51440001,0.19371,0.174082,,,1230,
16.5444901,0.194665,0.173189,,,1231,
16.57493997,0.194168,0.173563,,,1232,
16.60554004,0.195721,0.171922,,,1233,
16.63443017,0.197225,0.170227,,,1234,
16.66285014,0.197768,0.169764,,,1235,
16.69075012,0.195549,0.172223,,,1236,
16.72204018,0.193429,0.175383,,,1237,
16.75282001,0.193369,0.176965,,,1238,
16.78340006,0.194253,0.179992,,,1239,
16.81428003,0.190883,0.184883,,,1240,
16.84825015,0.18611,0.193485,,,1241,
16.88274002,0.184421,0.198267,0.42186,,1242,
16.93009996,0.183105,0.20274,0.414455,,1243,
16.96416998,0.179518,0.206879,0.413409,,1244,
16.99706006,0.18096,0.207176,0.407361,,1245,
17.0306201,0.178037,0.209418,0.408184,,1246,
17.06602001,0.180941,0.206278,0.40359,,1247,
17.10056019,0.178119,0.206517,0.405948,,1248,
17.13478017,0.181314,0.200078,0.403967,,1249,
17.16819,0.180454,0.199608,0.404741,,1250,
17.20002007,0.181804,0.198987,0.40258,,1251,
17.23042011,0.183072,0.198824,0.400596,,1252,
17.26258016,0.1826,0.202794,0.398826,,1253,
17.29352999,0.184304,0.204524,0.395245,,1254,
17.32545018,0.184906,0.205883,0.393467,,1255,
17.3575201,0.185714,0.208004,0.390884,,1256,
17.38901997,0.184354,0.21068,0.390842,0.441753,1257,
17.43554997,0.183457,0.211938,0.391407,0.439959,1258,
17.48443007,0.180897,0.213891,0.394111,0.437876,1259,
17.51554012,0.178992,0.214492,0.396678,0.437874,1260,
17.54630017,0.17707,0.214895,0.399361,0.438687,1261,
17.57661009,0.174542,0.215395,0.402921,0.43943,1262,
17.60655999,0.172588,0.215149,0.406087,0.440468,1263,
17.63673019,0.171217,0.21483,0.408401,0.441252,1264,
17.66649008,0.170316,0.21377,0.410351,0.443751,1265,
17.69588017,0.169983,0.213738,0.410849,0.444233,1266,
17.72727013,0.168092,0.215204,0.412695,0.44494,1267,
17.75881004,0.168601,0.215125,0.411923,0.445599,1268,
17.79051018,0.164803,0.218739,0.415332,0.444949,1269,
17.82398009,0.162473,0.221354,0.417179,0.444473,1270,
17.85964012,0.163505,0.220981,0.415852,0.444728,1271,
17.91219997,0.161247,0.22414,0.417299,0.441764,1272,
17.94773006,0.16046,0.224648,0.418208,0.440798,1273,
17.97791004,0.159187,0.225139,0.419875,0.440244,1274,
18.00813007,0.159537,0.223688,0.420337,0.440623,1275,
18.03994012,0.157717,0.224967,0.422338,0.439858,1276,
18.06891012,0.156748,0.224649,0.424019,0.440598,1277,
18.09849,0.155007,0.224756,0.426603,0.441322,1278,
18.1292901,0.155112,0.222235,0.427892,0.444606,1279,
18.16047001,0.154225,0.222392,0.42907,0.445417,1280,
18.1922102,0.15461,0.223298,0.427978,0.444018,1281,
18.22411013,0.154218,0.224318,0.427836,0.444296,1282,
18.25518012,0.153869,0.225855,0.427324,0.444365,1283,
18.28701997,0.152455,0.22786,0.428169,0.445012,1284,
18.31767011,0.151435,0.233148,0.426436,0.440032,1285,
18.34865999,0.150952,0.237648,0.424392,0.438591,1286,
18.38390017,0.152537,0.245112,0.417156,0.428023,1287,
18.43284011,0.156953,0.252226,0.404486,0.414704,1288,
18.46712017,0.159962,0.256931,0.395477,0.404957,1289,
18.49986005,0.162806,0.261666,0.386241,0.396991,1290,
18.5339601,0.166485,0.264729,0.376751,0.387863,1291,
18.56717014,0.173987,0.264542,0.363498,0.376822,1292,
18.59869003,0.176172,0.265999,0.358242,0.370099,1293,
18.63139009,0.185728,0.261459,0.34543,0.365619,1294,
18.66469002,0.189181,0.262493,0.337504,0.361216,1295,
18.69755006,0.191888,0.265258,0.328439,0.356257,1296,
18.72968006,0.1906,0.268561,0.319399,0.352546,1297,
18.76023006,0.183822,0.278257,0.31272,0.343381,1298,
18.79268003,0.184143,0.281577,0.302211,0.338172,1299,
18.82523012,0.18204,0.285471,0.29561,0.335412,1300,
18.85979009,0.182324,0.288091,0.286003,0.332678,1301,
18.89291,0.183576,0.279791,0.33471,0.287397,1302,
18.93955016,0.187512,0.268593,0.330259,0.288116,1303,
18.97215009,0.192398,0.257802,0.326133,0.287845,1304,
19.00366998,0.188657,0.252725,0.322863,0.293453,1305,
19.03639007,0.183098,0.245445,0.319895,0.301202,1306,
19.06831002,0.176956,0.236034,0.310502,0.313088,1307,0

